MIND the Gap: A Geographic Implicit Neural Representation with Adjustable Spatial Scale

Geographic measurements are often sparse, leaving large areas without labels for the quantities we want to map. Geographic implicit neural representations (INRs) provide coordinate-based embeddings that can be combined with sparse labels to predict at unsampled locations without satellite imagery at inference. Yet existing INRs are largely evaluated with random holdouts, leaving their ability to generalize across larger geographic gaps unclear. We introduce Matryoshka Implicit Neural Distillation (MIND), a geographic INR whose spatial granularity can be adjusted after training. MIND distills several pretrained geospatial models using nested supervision at increasing embedding dimensions, dividing the representation into contiguous chunks. Early chunks capture broad spatial patterns, while later chunks add increasingly local variation. Downstream models can retain only the leading chunks or use our Chunked Penalty to reduce reliance on later chunks without retraining the INR. We also introduce CoordBench, comprising $52$ datasets and $78$ targets with both random and regional holdouts at multiple spatial scales. Across CoordBench, fine-scale features help most when labels are nearby, while smoother representations generalize better across larger geographic gaps. MIND with the Chunked Penalty achieves the highest aggregate regression and classification performance among tested INRs and the highest overall performance under regional holdout. These results show that geographic representations should be evaluated and adapted according to the spatial separation between labeled and prediction locations.

==> figs/data/f2a-cdf-block.csv <==
km,cum
5.0,0.52
10.0,1.76
25.0,6.49
50.0,14.08
100.0,28.64
250.0,65.63
500.0,93.98
1000.0,99.91
2000.0,100.0


==> figs/data/f2a-cdf-rand.csv <==
km,cum
5.0,50.16
10.0,74.69
25.0,93.48
50.0,97.9
100.0,99.64
250.0,99.98
500.0,100.0
1000.0,100.0
2000.0,100.0


==> figs/data/f5a-random.csv <==
width,macro,socio,env,land
64,0.5038,0.4024,0.7676,0.6246
128,0.5326,0.4381,0.7785,0.6401
256,0.5564,0.4678,0.7866,0.6522
512,0.5802,0.4976,0.795,0.662
1024,0.6039,0.5266,0.8048,0.6705
2048,0.6282,0.5557,0.8166,0.6766
3072,0.642,0.5724,0.8228,0.6781


==> figs/data/f5a-spatial.csv <==
width,macro,socio,env,land
64,0.3087,0.1517,0.717,0.5685
128,0.3266,0.1731,0.7255,0.577
256,0.3217,0.167,0.7238,0.5814
512,0.3214,0.1711,0.7121,0.5872
1024,0.3116,0.1643,0.6947,0.5891
2048,0.2931,0.1467,0.6739,0.59
3072,0.2801,0.1334,0.6614,0.5907


==> figs/data/f6a-halfsill.csv <==
width,halfsill
64,785.51
128,658.95
256,509.37
512,365.94
1024,269.87
2048,215.64
3072,196.14


==> figs/data/f6c-vgram.csv <==
lag,n64,n128,n256,n512,n1024,n2048,n3072
1.0223,3e-05,4e-05,5e-05,6e-05,8e-05,0.0001,0.00011
1.3651,5e-05,7e-05,9e-05,0.00011,0.00014,0.00018,0.0002
1.8229,9e-05,0.00012,0.00016,0.00021,0.00026,0.00032,0.00036
2.4342,0.00015,0.00021,0.00028,0.00036,0.00046,0.00057,0.00063
3.2505,0.00027,0.00038,0.00051,0.00065,0.00082,0.00102,0.00114
4.3406,0.00049,0.00068,0.00091,0.00117,0.00147,0.00182,0.00203
5.7963,0.00086,0.0012,0.0016,0.00205,0.00259,0.0032,0.00357
7.7401,0.0015,0.0021,0.00281,0.0036,0.00454,0.00561,0.00625
10.3358,0.00267,0.0037,0.00494,0.00633,0.00795,0.00981,0.01092
13.802,0.00453,0.00629,0.00841,0.0108,0.01362,0.01678,0.01865
18.4306,0.00777,0.01082,0.01444,0.0186,0.02343,0.02875,0.03186
24.6114,0.01297,0.01781,0.02379,0.03055,0.03835,0.04679,0.05164
32.8651,0.02055,0.02833,0.03812,0.04912,0.06155,0.07468,0.08219
43.8866,0.03233,0.04371,0.05829,0.07488,0.09359,0.11274,0.12333
58.6043,0.0472,0.0637,0.08515,0.10967,0.13649,0.16305,0.17735
78.2578,0.06442,0.08642,0.11593,0.15038,0.18666,0.22084,0.23865
104.5021,0.08678,0.11551,0.15468,0.20037,0.24703,0.28964,0.31109
139.5477,0.1117,0.14913,0.2001,0.25864,0.31727,0.36853,0.39359
186.3461,0.1435,0.18951,0.25357,0.32628,0.39635,0.45605,0.48414
248.8388,0.18024,0.23577,0.31106,0.39561,0.47591,0.5431,0.57368
332.2888,0.2266,0.29074,0.3786,0.47374,0.56177,0.63431,0.66689
443.7245,0.29151,0.36357,0.45511,0.55247,0.64286,0.71711,0.74941
592.531,0.3795,0.45656,0.54921,0.64154,0.72582,0.79423,0.82345
791.2409,0.50311,0.5748,0.6557,0.73518,0.8082,0.86499,0.8883
1056.5897,0.67186,0.72642,0.78586,0.84287,0.8899,0.92599,0.94062
1410.9253,0.88007,0.90455,0.92778,0.949,0.96661,0.9789,0.98343
1884.0902,1.11993,1.09545,1.07222,1.051,1.03339,1.02109,1.01657
2515.9346,1.38261,1.28698,1.20095,1.13524,1.08743,1.05608,1.04354
3359.673,1.6096,1.43509,1.29575,1.19567,1.1259,1.08029,1.06229
4486.3657,1.74892,1.52365,1.35569,1.23487,1.15159,1.09865,1.07783
5990.9035,1.82162,1.57638,1.38779,1.25778,1.16435,1.10213,1.07836
8000.0,1.88567,1.61877,1.4181,1.27642,1.17533,1.11035,1.0849


==> figs/data/f8-climplicit.csv <==
dims,random
1024,0.5897


==> figs/data/f8-cspfmow.csv <==
dims,random
256,0.4068


==> figs/data/f8-cspinat.csv <==
dims,random
256,0.4288


==> figs/data/f8-gair.csv <==
dims,random
768,0.4273


==> figs/data/f8-geoclip.csv <==
dims,random
512,0.5431


==> figs/data/f8-mind.csv <==
dims,random
64,0.5038
128,0.5326
256,0.5564
512,0.5802
1024,0.6039
2048,0.6282
3072,0.642


==> figs/data/f8-satclip.csv <==
dims,random
256,0.5044


==> figs/data/f8-sinr.csv <==
dims,random
256,0.522


==> figs/data/f8-sled.csv <==
dims,random
768,0.5566


==> figs/data/f8-taxabind.csv <==
dims,random
512,0.5122


==> figs/data/f8-tte.csv <==
dims,random
512,0.5635


==> figs/data/hero-climplicit.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5497,5
0.5,26.8,0.5238,5
1.0,36.52,0.4894,5
2.0,54.87,0.4347,5
5.0,113.47,0.3066,5
10.0,190.48,0.1902,5
20.0,257.43,0.1205,5
40.0,271.05,-0.0862,5


==> figs/data/hero-cspfmow.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.4105,5
0.5,26.8,0.397,5
1.0,36.52,0.367,5
2.0,54.87,0.3348,5
5.0,113.47,0.1872,5
10.0,190.48,0.101,5
20.0,257.43,-0.0185,5
40.0,271.05,-0.2761,5


==> figs/data/hero-cspinat.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.4194,5
0.5,26.8,0.4083,5
1.0,36.52,0.3836,5
2.0,54.87,0.3387,5
5.0,113.47,0.2139,5
10.0,190.48,0.0919,5
20.0,257.43,-0.0551,5
40.0,271.05,-0.3102,5


==> figs/data/hero-gair.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.3832,5
0.5,26.8,0.3631,5
1.0,36.52,0.3322,5
2.0,54.87,0.2736,5
5.0,113.47,0.096,5
10.0,190.48,-0.0551,5
20.0,257.43,-0.0903,5
40.0,271.05,-0.3217,5


==> figs/data/hero-geoclip.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5221,5
0.5,26.8,0.5117,5
1.0,36.52,0.4921,5
2.0,54.87,0.4628,5
5.0,113.47,0.3871,5
10.0,190.48,0.3034,5
20.0,257.43,0.2872,5
40.0,271.05,0.151,5


==> figs/data/hero-idw.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5915,5
0.5,26.8,0.5534,5
1.0,36.52,0.5043,5
2.0,54.87,0.4346,5
5.0,113.47,0.2869,5
10.0,190.48,0.1866,5
20.0,257.43,0.0931,5
40.0,271.05,-0.0535,5


==> figs/data/hero-mindcp.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5851,5
0.5,26.8,0.5587,5
1.0,36.52,0.5374,5
2.0,54.87,0.5081,5
5.0,113.47,0.4191,5
10.0,190.48,0.3563,5
20.0,257.43,0.3152,5
40.0,271.05,0.1841,5


==> figs/data/hero-satclip.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.4823,5
0.5,26.8,0.4636,5
1.0,36.52,0.4334,5
2.0,54.87,0.3747,5
5.0,113.47,0.2537,5
10.0,190.48,0.1527,5
20.0,257.43,0.1081,5
40.0,271.05,-0.082,5


==> figs/data/hero-sinr.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.498,5
0.5,26.8,0.4785,5
1.0,36.52,0.4513,5
2.0,54.87,0.3944,5
5.0,113.47,0.2217,5
10.0,190.48,0.0888,5
20.0,257.43,-0.0515,5
40.0,271.05,-0.2106,5


==> figs/data/hero-sled.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5152,5
0.5,26.8,0.4867,5
1.0,36.52,0.4433,5
2.0,54.87,0.375,5
5.0,113.47,0.2237,5
10.0,190.48,0.0572,5
20.0,257.43,-0.0987,5
40.0,271.05,-0.3936,5


==> figs/data/hero-taxabind.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.4832,5
0.5,26.8,0.4688,5
1.0,36.52,0.4403,5
2.0,54.87,0.4025,5
5.0,113.47,0.3194,5
10.0,190.48,0.2402,5
20.0,257.43,0.2098,5
40.0,271.05,0.0532,5


==> figs/data/hero-tte.csv <==
cell,nnkm,macro,n_seeds
0.25,20.43,0.5289,5
0.5,26.8,0.5043,5
1.0,36.52,0.4685,5
2.0,54.87,0.42,5
5.0,113.47,0.3234,5
10.0,190.48,0.2353,5
20.0,257.43,0.1541,5
40.0,271.05,-0.0138,5

